Solving and Generating NPR Sunday Puzzles with Large Language Models

We explore the ability of large language models to solve and generate puzzles from the NPR Sunday Puzzle game show using PUZZLEQA, a dataset comprising 15 years of on-air puzzles. We evaluate four large language models using PUZZLEQA, in both multiple choice and free response formats, and explore two prompt engineering techniques to improve free response performance: chain-of-thought reasoning and prompt summarization. We find that state-of-the-art large language models can solve many PUZZLEQA puzzles: the best model, GPT-3.5, achieves 50.2% loose accuracy. However, in our few-shot puzzle generation experiment, we find no evidence that models can generate puzzles: GPT-3.5 generates puzzles with answers that do not conform to the generated rules. Puzzle generation remains a challenging task for future work.

==> figures/small_experiment.tsv <==
model	Experiment	Prompt	Metric	Accuracy
GPT-3	Free Response	Baseline	Loose	29
GPT-3.5	Free Response	Baseline	Loose	54.5
GPT-3	Free Response	Summarized	Loose	34.5
GPT-3.5	Free Response	Summarized	Loose	NA
GPT-3	Free Response	CoT	Loose	40
GPT-3.5	Free Response	CoT	Loose	51.8
GPT-3	Free Response	CoT Reversed	Loose	39.1
GPT-3.5	Free Response	CoT Reversed	Loose	33.6
GPT-3	Free Response	Baseline	Exact	25.4
GPT-3.5	Free Response	Baseline	Exact	40.9
GPT-3	Free Response	Summarized	Exact	27.3
GPT-3.5	Free Response	Summarized	Exact	NA
GPT-3	Free Response	CoT	Exact	26.4
GPT-3.5	Free Response	CoT	Exact	43.6
GPT-3	Free Response	CoT Reversed	Exact	14.5
GPT-3.5	Free Response	CoT Reversed	Exact	41.8
